Cold and Hot gas distribution around the Milky-Way-M31 system in the HESTIA simulations

Recent observations have revealed remarkable insights into the gas reservoir in the circumgalactic medium (CGM) of galaxy haloes. In this paper, we characterise the gas in the vicinity of Milky Way and Andromeda analogues in the HESTIA (High resolution Environmental Simulations of The Immediate Area) suite of constrained Local Group (LG) simulations. The HESTIA suite comprise of a set of three high-resolution {\sc arepo}-based simulations of the LG, run using the Auriga galaxy formation model. For this paper, we focus only on the $z = 0$ simulation datasets and generate mock skymaps along with a power spectrum analysis to show that the distributions of ions tracing low-temperature gas (HI and SiIII) are more clumpy in comparison to warmer gas tracers (OVI, OVII and OVIII). We compare to the spectroscopic CGM observations of M31 and low-redshift galaxies. HESTIA under-produces the column densities of the M31 observations, but the simulations are consistent with the observations of low-redshift galaxies. A possible explanation for these findings is that the spectroscopic observations of M31 are contaminated by gas residing in the CGM of the Milky Way.

==> RefereeResponse.txt <==
The comments from the referee are in CAPITAL LETTERS and our response is in normal text.

THE AUTHORS HAVE SUCCESSFULLY ADDRESSED MOST OF MY COMMENTS, AND I PARTICULARLY APPRECIATE THE ADDITION OF AN EXTENSIVE COMPARISON WITH OBSERVATION. I RECOMMEND PUBLICATION AFTER THEY MAKE SOME ADDITIONAL IMPROVEMENTS.

1. DESCRIPTION OF THE SIMULATION. TABLE 1 HAS BEEN SIGNIFICANTLY IMPROVED. IT WOULD BE VALUABLE TO ADD OBSERVATIONAL RESULTS FOR M31 TO THE TABLE. IN PARTICULAR, I AM CONCERNED THAT THE STAR FORMATION RATES FOR M31 IN THE SIMULATION ARE MUCH HIGHER THAN OBSERVED (E.G., TABATABAEI AND BERKJUIJSEN 2010). HOW DOES THIS AFFECT THEIR COMPARISON WITH THE AMIGA OBSERVATIONS?

We have added a column with observational estimates for M31 to Table 1, and we have added the following discussion of the SFR discrepancy (Sec. 2.1.3):

"Similarly, the SFR at z = 0 is also comparable to or larger than observed. We note that the SFR of M31 is larger by a factor of a few in Hestia in comparison to observations. The generation of winds is closely tied to the SFR in our simulations, so it is possible that the role of outflows is over-estimated by Hestia in comparison to the z = 0 observations of M31. Integrated over the lifetime of the galaxies, Hestia does, however, produce realistic stellar masses at z = 0. We do therefore not regard the discrepancy between the z = 0 SFR as more problematic than the uncertainty already in place by using an effective model of winds, or for example by the simulated M31 galaxies having different merger histories or disc orientations than the real M31."

"Thus, overall, the Hestia galaxies seem to be slightly more star-forming in comparison to the observations but this does not induce larger uncertainties in our analysis than already present due to multiple other factors which we highlighted earlier."


-THE SMBH IN ALL OF THE MODELS IS MORE THAN 10 TIMES MORE MASSIVE THAN THE ONE IN THE MILKY WAY, AND CORRESPONDINGLY THE TOTAL ENERGY INJECTED INTO THE CGM BY THE SMBH IS MORE THAN 10 TIMES GREATER. BASED ON THEIR DISCUSSION OF THE EFFECT OF AGN FEEDBACK THAT THEY HAVE ADDED ON  PP 3-4, IT APPEARS THAT THEIR RESULTS FOR HI AND SIIII  FOR THE MW COULD BE SIGNIFICANTLY AFFECTED, AND THIS SHOULD BE DISCUSSED. 
THIS IS NOT A PROBLEM FOR COMPARISON WITH DATA FOR M31.

We have added the following paragraph discussing this aspect (Sec. 2.1.3):

"The Hestia MW analogues reveal BH values an order of magnitude larger than that stated in the observations of Bland-Hawthorn & Gerhard (2016). This does not, however, necessarily mean that the AGN feedback has been too strong during the simulations, because we see realistic MW stellar masses at z = 0. For the CGM, which we study extensively in this paper, the overestimated MW BH masses therefore do not necessarily indicate too strong AGN feedback. We also note that our MW analogues are still consistent with MW-mass galaxies (see fig. 5 of Savorgnan et al. 2016)."


-THE AUTHORS SHOULD NOTE THAT THEY DO NOT INCLUDE EXTRA-PLANAR TYPE IA AND RUNAWAY TYPE II SNE AND COMMENT ON THE EFFECT OF THIS OMISSION.

We do not know of any large-scale cosmological simulations including these processes. We do not regard this as an important omission in comparison to the general question of how ISM physics work. 
We have, therefore, added the following to the text (Sec. 2.1.2):

"We do not include extra-planar type Ia SNe or runaway type II SNe. We expect the uncertainty in not including these in our physics model as extremely small in comparison to the uncertainty in treating the ISM with an effective equation of state (see for example fig. 10 in Marinacci et al. 2019)."

-IN MY PREVIOUS REPORT, I ASKED THAT THEY DESCRIBE THE DISTRIBUTION OF THE METALLICITY. THEY HAVE ADDED A STATEMENT ABOUT THE AGREEMENT OF THEIR ESTIMATE OF THE METALLICITY OF M31 WITH OBSERVATION, WHICH IS HELPFUL. HOW DOES THE METALLICITY VARY WITH RADIUS IN THE MILKY WAY AND HOW DOES THAT COMPARE WITH OBSERVATION? HOW DOES THE METALLICITY VARY WITH RADIUS IN THE CGM OF THE MILKY WAY? THERE ARE NO OBSERVATIONS WITH WHICH TO COMPARE FOR THE CGM, BUT THIS IS AN IMPORTANT INPUT TO THEIR CALCULATION OF THE ABSORPTION LINE SPECTRA.

We added the appendix A, where we plot the metallicity profile.

In section 2.2.1 we present the result that the central gas metallicity in Hestia is higher than that expected from observations.

In section 3.5.3 we discuss how this too high metallicity affects our comparison to observations.


-IN MY PREVIOUS REPORT I ALSO ASKED FOR A DISCUSSION OF HOW THE TEMPERATURE IS CALCULATED. THEY INCLUDED SOME IMPORTANT POINTS IN THEIR RESPONSE THAT SHOULD BE 
ADDED TO THE PAPER: THE TEMPERATURE BELOW THE STAR FORMATION DENSITY HAS A MINIMUM OF 10^4 K AND THE TEMPERATURE AT HIGHER DENSITIES FOLLOWS AN EQUATION OF STATE. WHAT IS THE STAR FORMATION DENSITY AND WHAT IS THE EQUATION OF STATE? AREPO ALSO CALCULATES THE TEMPERATURE; HOW DOES THAT TEMPERATURE COMPARE WITH THAT GIVEN BY 
CLOUDY? WHICH ONE IS MORE ACCURATE? IN REGIONS OF LOW DENSITY AND LONG COOLING TIMES, AREPO IS LIKELY TO BE MORE ACCURATE;  HOW DOES THIS AFFECT THEIR RESULTS?

The AREPO temperature is given as input to CLOUDY, so the temperatures match perfectly. We have added more details about the ionization modelling in Sec. 2.2.1: 

"The temperature of each arepo gas cell is given as input to cloudy (in practice, we use lookup tables to speed up the calculation, see below), which then determines the ionization state in post-processing. For the star-forming gas cell we directly set all atoms to be neutral, because
most of the mass is in the cold phase."

The star formation threshold is 0.13 cm^{-3}. We now mention this in Sec. 2.1.2.

We now refer to fig. 4 in Springel et al. 2005,MNRAS,361,776 for the effective equation of state with the following addition in our Sec. 2.1.2: 

"and the gas is assumed to be in pressure equilibrium following an effective equation of state (similar to fig. 4 in Springel et al. 2005)."


2. EXTENDED DISTRIBUTION OF IONS WELL BEYOND THE VIRIAL RADIUS. THE COMPARISON WITH OBSERVATIONS IS A SIGNIFICANT IMPROVEMENT IN THE PAPER. AS THEY POINT OUT, A PROBLEM WITH THE M31 RESULTS IS CONTAMINATION BY MW GAS. MY READING OF FIG. 6 IS THAT LOCAL GAS CAN ACCOUNT FOR ALL THE OVI IN 2 OF THE 3 SIMULATIONS, AND 17-11 DOES NOT PRODUCE ENOUGH OVI IN EITHER GALAXY. THEREFORE IT IS NOT FAIR TO STATE THAT HESTIA IS BETWEEN AMIGA AND J2015. FURTHERMORE, J2015 REPRESENTS A SAMPLE OF GALAXIES, NOT
ONE GALAXY, SO IT IS MORE REPRESENTATIVE. THE DISCUSSION OF THE RESULTS PORTRAYED IN FIG. 6 SHOULD BE MORE ACCURATE.

We have revised the discussions in sec. 3.5.1 and 3.5.2. See the bold text.

We make the following changes in Sec. 4.1:

"For O vi in 17-11, a velocity cut alone is successful in completely removing MW contributions. As seen from the lower middle panel in Fig. 6, this still gives us a small discrepancy (approx. 0.5 dex) with AMIGA observations. This means that our 17-11 analogues inherently do not produce enough O vi to completely match the AMIGA observational trends. However, the opposite is true for the other two simulations where we clearly see our results matching fairly well with the AMIGA observations, when we include the contribution from gas from the MW halo."

We merge the first and second points in our conclusions and slightly change the text to the following (Sec. 5): 

"For the Hestia M31 analogues, we compare the Si iii and O vi column density profiles to the observations of M31 and low-redshift galaxies. The spectroscopic observations of M31 and low-redshift galaxies reveal remarkably different column density profiles. Using our simulations, we find that the gas residing in the Milky Way may contaminate the sight-lines towards M31, such that the M31 column densities are boosted. For Si iii and O vi we see this contamination boosting the column density profiles up to as much as 10^15 cm−2 and by 1.0 dex, respectively, even when only including gas within a 100 km s−1 of the M31 velocity. Contamination of gas from the MW hence provides a likely explanation for the offset between observations of M31 and low-redshift galaxies."

We add another point in the conclusions (Sec. 5):

"The M31 analogues from Hestia have Si iii and O vi column density profiles broadly consistent with low-redshift galaxy constraints. If we include a contamination from MW gas, then in 2 out of 3 M31 realizations we can also reproduce the large column densities observed in the direction of M31 in Project AMIGA."

OTHER COMMENTS: THE AUTHORS HAVE ADDRESSED ALL THE ADDITIONAL COMMENTS I MADE. THERE IS ONE MINOR ISSUE:

4.1.1 I STATED THAT MORE EXPLANATION IS NEEDED FOR WHY HIGHER RESOLUTION COULD INCREASE THE AMOUNT OF COOL GAS. IN THEIR RESPONSE, THE AUTHORS NOTE THAT SIIII PEAKS AT A TEMPERATURE OF ABOUT 1E5 K. HOWEVER, IT CAN ALSO BE PRODUCED BY PHOTOIONIZATION AT A MUCH LOWER TEMPERATURE, AND THIS SHOULD BE NOTED. 

We have added the following (Sec. 2.2.1):

"Si iii may also be produced by photoionization at a much lower temperature than 10^5 K. However, neither does our ionization
modeling include photoionization from stars nor is it optimal in
describing gas colder than 10^4 K. Therefore, this remains an
uncertainty in our ionization modelling."
